Photonic beam-combiner for visible interferometry with SCExAO/FIRST: laboratory characterization and design optimization

Integrated optics are used to achieve astronomical interferometry inside robust and compact materials, improving the instrument's stability and sensitivity. In order to perform differential phase measurements at the H$\alpha$ line (656.3 nm) with the 600-800 nm spectro-interferometer FIRST, a photonic integrated circuit (PIC) is being developed in collaboration with TEEM Photonics. This PIC performs the interferometric combination of the beams coming from sub-apertures selected in the telescope pupil, thus implementing the pupil remapping technique to restore the diffraction limit of the telescope. In this work, we report on the latest developments carried out within the FIRST project to produce a high performance visible PIC. The PICs are manufactured by TEEM Photonics, using their technology based on $K_+:Na_+$ ion exchange in glass. The first part of the study consists in the experimental characterization of the fundamental properties of the waveguides, in order to build an accurate model, which is the basis for the design of more complex functions. In the second part, theoretical designs and their optimization for three types of combiner architectures are presented: symmetric directional coupler, asymmetric directional couplers and ABCD cells including achromatic phase shifters.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
